Grey-box GUI Testing: Efficient Generation of Event Sequences

Graphical user interfaces (GUIs), due to their event driven nature, present a potentially unbounded space of all possible ways to interact with software. During testing it becomes necessary to effectively sample this space. In this paper we develop algorithms that sample the GUI's input space by only generating sequences that (1) are allowed by the GUI's structure, and (2) chain together only those events that have data dependencies between their event handlers. We create a new abstraction, called an event-dependency graph (EDG) of the GUI, that captures data dependencies between event handler code. We develop a mapping between EDGs and an existing black-box user-level model of the GUI's workflow, called an event-flow graph (EFG). We have implemented automated EDG construction in a tool that analyzes the bytecode of each event handler. We evaluate our "grey-box" approach using four open-source applications and compare it with the current state-of-the-art EFG approach. Our results show that using the EDG reduces the number of test cases while still achieving at least the same coverage. Furthermore, we were able to detect 2 new bugs in the subject applications.

==> notes.txt <==
General:
- We have to set the Grey-box idea in the field of "Test Case Generation for Libraries" and "Genetic Algorithms" Gordon et. al., Miraz et. al.

Motivation:
- The restart issue is confusing. We can explain why restarts are a part of the test scenario. Alternatively, we wait for the experiment result and look for a 'better bug' found.

EFG:
- How is the EFG generated (more detailed)?
- What are the pro's and con's of static and dynamic EFG generation?
- Why is there not "the" EFG, but several EFG's of an application?
- Is there a quality characteristic of the EFG?
  First idea: The # of abstract test cases which didn't arrive as executable concrete test cases.

EDG:
* General: ISSTA is code-heavy, therefore:
- How is the EDG generated (more detailed)?
  First idea: Excursion to bytecode (get/put static field, etc.)
- We should clarify: the EDG is a conservative approach (unsound, naive, etc.).
- Again, why not Soot or any other external tool? Light-weight approach!
- How do we handle (aliasing, points-to, indirect reads and writes, etc.)?
- What about interprocedural dependencies (recursion)?
  We already do this, but I simply forgot to tell it in the ICSE submission.
- What are the limitations of static analysis?
- How gets the EDG traversed? What about spurious event chains?
- Abstract test cases vs. Concrete test cases?
- What if an abstract test case can not be transferred into a concrete test case?

EFG+EDG:
- Why no a single graph?
  Here, too, I think we didn't explained that in the recent submission.
- Why no a regular data-flow graph?

Data-input:
- There are 2 dimensions: data inputs and events.
  We don't go for sampling data inputs. We are interested in sampling events.
  Mention an example, e.g. random password for textbox?
- Why are our random inputs suitable (for text boxes and even for databases [JabRef])?
- Why do we have low branch coverage?
  First ideas:
  - in FreeMind, there are certain events that change the entire GUI,
  - FreeMind is a mouse-based applications; we are considering ActionListeners.

GUITAR:
- Emphasize that GUITAR is indeed fully-automatic. One reviewer didn't believe that. We can focus on the GUITAR tool chain and state that all extensions can be downloaded from the web. What about a demo video on YouTube?

Experiment:
- How are the applications selected? A criteria, randomly, etc.?
- EFG and EDG respectively: How many useful test cases generated/executed?

Miscellaneous:
- What are the research questions?
- What does the result of the experiment say (structure)?
- Correlations, comparing to bug finding (fixed (EFG), random, EFG+EDG)?
- Comparison: # test cases, achieved coverage.
- Coverage of event-handler only or of the entire application?
- Coverage of data-flow relations?
- How many times did we run the experiment? randomness...

Open questions (regarding the reviews):
- Why does the approach not only work for 'simple code' / 'straightforward programming'?
- What are the effects of randomness, statistic inference?
  First idea: The # of test cases that could not be replayed (e.g., due to the calendar widgets).
- What about the box plots?
- Events with/without parameters?
- What is the state of the application in our terminology?
- Comparison with other author's?

Related work:
- TestFul: automatic unit-test generation for Java classes


==> review-comments.txt <==
 ------------------------ Submission 405, Review 1 ------------------------

 Title: Grey-box GUI Testing


 The Review

   The idea behind the EDG is definitely intriguing. However, I think the
   technique needs to be motivated further. The example posed in section II
   is very simplistic, and without knowledge of how the dataflow dependency
   is calculated, it may be that this example does not fit the more complex
   data interactions that are present in most applications. Depending on the
   data flow analysis power, the EDG may be very unsound (if the approach is
   conservative, which isn't specified either), or very incomplete.
   That is EDG is defined by construction and that construction seems very
   naive by ignoring aspects like aliasing and points-to information, for
   instance. This makes all the result very dependent to the particular
   algorithms that try to approximate an abstraction of code (that is never
   precisely characterized btw). In other words, what may seem to work for
   simple code might not work that well when the programming is not
   straightforward.

   This issue I think is reflected in the experimental section. The authors
   propose as metrics two dimensions: first, the total time required for the
   test generation and running, and then the coverage obtained by the
   generated tests. There are some aspects of these metrics that are not
   taken into account and I think may invalidate the experiment and are
   related to the EDG's incompleteness/unsoundness, the number of test cases
   reported in the experiments section is, I believe, the number of actually
   run tests. However, a traversal of the EDG may yield many spurious event
   chains that cannot be replicated into a test. There is no mention about
   how many spurious tests were generated, or the ratio of useful tests to
   spurious tests.

   Similar issues can be found when one focus on the notion of EFG.
   How is the Ripper generated EFG related to the actual EFG: is it an
   underpproximation, over or none?. How this is taken into account to
   mitigate the threat to internal validity ?

   Another major point is that there is no mention at all regarding the data
   that is input to events. This is a non-issue in the case of events
   handling, for example, buttons. But it is very important for data-bound
   handlers, for example a handler governing a text box. Which data is input
   to the application in this test? Is it random? Is it selected from a
   (separately analyzed) domain partition? This is a critical issue given
   that the EDG is essentially data driven, and threatens the validity of
   the approach. This may also explain the relatively low branch coverage (I
   suspect that in the case of random tests this is exploring
   default/shallow branches).

   Besides, I do not concur with authors that the entire grey-box process is
   fully automatic. As said, ripping needs executions and it is not clear
   how they can be generated in such a way to cover the state space of the
   GUI.

   Coming back to experiments, I found the validation of results adhoc and
   hard to generalize based on the previous issues and the following ones:
   Unfortunately, there paper does not state research questions to structure
   the validation section.

   The paper does not try to show that EDG-based coverage is a sensible
   thing to do (by showing, for instance, how it correlates to bug finding
   or code coverage and compares -fixing sizes- to random and other
   criteria).  Instead, it builds an adhoc test case generation framework
   using EDG and shows in the case studies how it compares to EFG-based
   testing.
   The problem is that results end up being anecdotic (introducing many
   accidental factors from algorithms) and hard to assess. In fact, even the
   comparisons with the EFG-based approach may be unfair since different
   parameters for test generation were used by the compared algorithms.

   The authors say that there is no correlation between number of test cases
   and the coverage achieved. That is not only odd and it has not rigorously
   studied.

   Effects of randomness in the test case generation are not analyzed
   rigorously using statistic inference.

   Box plots are missleading in this paper: fixing the apporach and
   parameters the random variable is coverage/times achieved/spent for a
   given application (only 4...). Moreover, saying that configurations are
   "outliers" does not make much sense.



 Questions to the Authors


 ------------------------ Submission 405, Review 2 ------------------------

 Title: Grey-box GUI Testing


 The Review

   This paper presents an approach that builds on one of the authors'
   previous approach to GUI testing. Instead of trying to execute all
   possible sequences of events of a given length, as the earlier approach
   did, this one uses data-flow information to detect relevant event
   interactions. In particular, the paper introduces the Event Dependency
   Graph (EDG), which relates events that exchange some data and which is
   used to guide the test selection. Combining this graph with an Event Flow
   Graph (EFG), the approach can generate more targeted tests. The approach
   has been empirically validated on four projects and compared to the
   earlier approach.

   All software (even a single class) has a prohibitively large input space.
    The main difference between non-GUI and GUI software is the way in which
   such input is provided, that is, the mechanics of its API.  If we look at
   the problem targeted in this paper from this perspective, the presented
   approach is not that original: similar approaches are routinely used for
   the testing of OO code by selecting sequences of calls based on data
   dependences between methods (for examples, see the work of Gordon et al.
   or Miraz et al. on test generation using genetic algorithms). The
   approach can thus be seen as a specific instance of a generic test
   generation technique based on a dependence graph.

   Moreover, the approach seems to have several limitations that may prevent
   its applicability. First, unless I missed it, it does not handle events
   with parameters. Nor the approach seems to consider the state of the
   application, which can obviously be very important. JabRef, for instance,
   would have a list of papers in its database. The selection of an element
   from that list is an event, but depending on the type of the selected
   element (paper, phdThesis, etc.) subsequent events could behave very
   differently (e.g., a double click would open a different editing window).
   This type of state dependent behavior seems to be completely ignored by
   the approach, which focuses on more shallow interactions. This is a
   limitation that is likely to prevent the generation of meaningful tests
   in many cases.

   Second, there are several technical issues with the work.
   - EFG: I believe that the problem of generating the EFG, a key element of
   the approach, is dismissed a bit too easily. It looks to me that it would
   be quite hard to build a model statically, as it would be imprecise and
   most likely incomplete (e.g., in the case of dynamic binding of events
   or, even worse, dynamic generation of GUI elements).  Doing it
   dynamically, on the other hand, would have clear problems of
   incompleteness. Although the authors themselves recognize the issue, the
   problem is there and is likely to affect the approach considerably.
   - EDG: I can see similar problems with the construction of the EDG. If
   the technique analyzes the event handlers one at a time, how is it going
   to identify interprocedural dependences in a conservative way (without
   being too imprecise)? Also in this case, this graph is a key point, and
   it is unclear to me how the inherent limitations of static analysis would
   affect its construction and, ultimately, the overall technique.
   - In general, there are many missing details in the presentation of the
   approach. For example, what does it mean to get all the variables that
   are read (or written)? How do you account for aliases?  How do you
   account for indirect reads and writes? How do you account for kills? What
   guarantees that the data-flow relations between events are actually
   covered? (The relevant data-flow operations are not necessarily in the
   main path of the event handler, and it is not enough to invoke such
   handlers.)

   Additional comments/questions:

   The bug found in Rachota is not convincing. The first part is fine: your
   approach was able to generate an interesting sequence of interactions,
   able to create a task with an empty description, and save it to disk.
   However, it is not clear how the approach can model the restart of the
   application (in terms of a GUI event with some data dependencies), which
   is required to reload the information and trigger the null pointer
   exception.

   How did you select the programs for your evaluation? Were they selected
   based on some criteria or just randomly picked?

   How was the coverage measured? Was it coverage of the event handlers or
   of the whole application? Did you check that the data-flow relations you
   are targeting are actually covered? Doesn't any of the event require some
   parameter? If so, how were they generated?  It looks like you ran your
   experiment only once, which seems to be problematic due to the presence
   of some randomness in the process (time, possibly parameters).

   If you build the EDG starting from an EFG, why not generating a single
   graph that accounts for both types of information? Wouldn't this make
   test generation simpler?

   Related to this, wouldn't a traditional data-flow graph allow for a
   better test generation, beside being a standard and well understood
   representation of dependencies?

   Wouldn't it be possible to compare your approach with one that was
   developed by other authors? This would strengthen the approach.

   Typo, Page 9: "May not that efficient".

 Questions to the Authors






